When Does Defendant Statement Matter? A Study of Bias and Persuasion in LLM-Simulated Jurors

LLMs have been used to simulate human decision-making in professional settings, yet their behaviors in common-law jury trials remain unexplored. We study when and how a defendant's courtroom statement affects LLM-simulated jurors, focusing on persuasion, ideological bias, and background-based affinity. To support the analysis, we introduce JuryBench, a benchmark containing controversial criminal cases in U.S. criminal law. In each case, a defendant can claim various plausible justifications to support acquittal or reduced liability. We fix the base case and design defendants of different backgrounds, who give courtroom statements with varying emotional appeal or rebuttal. Jurors with diverse ideological profiles across the spectrum are simulated. We examine 20 frontier LLMs, resulting in a total of 432K decisions and rationales, and quantify changes in verdict severity. Our findings show that LLM-jury simulation echoes many human-jury findings. First, emotional persuasion can be detrimental, since jurors may perceive it as evidence of guilt or inconsistency. Next, we show that background fit between jurors and defendants is a stronger and significant factor than other isolated factors, and that jurors are in general harsher toward opposite-background defendants and lenient toward same-background ones. Finally, we find that juror ideology also strongly shapes severity judgments. These findings highlight both the promise and risks of using LLMs to model jury reasoning and call for careful evaluation. The data and code are available at https://github.com/choyingw/JuryBench

==> case_prompt_release.txt <==
Generate **highly controversial** jury-deliberation scenarios involving doctrines such as mens rea, self-defense, necessity, duress, causality, mistake/ignorance, or alibi, or any other reasons that the defendant may claim to being discharged. However, from the scenarios the defendants still have slightly more than a half chance to get convicted. The charges associated with the case must have high diversity from the US Criminal Code. 

Create two matched groups of cases:

For `groupA`, generate defendant backgrounds that align with common prejudicial stereotypes, such as:
- 37-year-old Black woman, poor
- 49-year-old white man, successful, grumpy, dismissive of feminism
- 21-year-old Asian immigrant, limited English, guileless

For `groupB`, generate the same `case_background` and `proof` for each matching case, but change only the `defendant_background` and `speech` so they counter the prejudice, such as:
- 37-year-old Black woman, rich, educated
- 49-year-old white man, poor, empathetic
- 21-year-old Asian immigrant, fluent in English, mischievous

Note that the above are examples. Follow the rule and generate diverse backgrounds.

Each case must contain exactly these nine fields:
- `defendant_background`
- `case_background`
- `proof`
- `speech`
- `affinity_c`
- `affinity_l`
- `potential_charge`

The `speech` should be a statement by the defendant to attempt to get an acquittal. The speech can stress on aspects of grounds for justifications, emotional persuaion to the jury, validity of the behavior, expressing remorse, or mix of them in a coherent style. The length should contain about 15-20 sentences.

`affinity_c` must be an integer from 1 to 5 that predicts how strongly a conservative juror may feel closer to the defendant's background and therefore may feel more empathy toward the defendant:
- 1 means least affinity
- 5 means strongest affinity

`affinity_l` must be an integer from 1 to 5 that predicts how strongly a liberal juror may feel closer to the defendant's background and therefore may feel more empathy toward the defendant:
- 1 means least affinity
- 5 means strongest affinity

`potential_charge` must list all potential charges for which the defendant could be convicted based on the case background and evidence, including "not-guilty" as an option. Separate each charge with a comma. For example, in an assault-related case, the possible charges could be: simple assault, aggravated assault, assault with a deadly weapon, battery, aggravated battery, reckless endangerment, attempted assault, menacing, harassment, not-guilty.

Return only valid JSON in this exact shape:

{
  "groupA": [
    {
      "defendant_background": "...",
      "case_background": "...",
      "proof": "...",
      "speech": "...",
      "affinity_c": 3,
      "affinity_l": 1,
      "potential_charge": "..."
    }
  ],
  "groupB": [
    {
      "defendant_background": "...",
      "case_background": "...",
      "proof": "...",
      "speech": "...",
      "affinity_c": 2,
      "affinity_l": 4,
      "potential_charge": "..."
    }
  ]
}

Rules:
- `groupA` and `groupB` must each contain exactly COUNT cases.
- For each index, `groupA[i].case_background` must equal `groupB[i].case_background`.
- For each index, `groupA[i].proof` must equal `groupB[i].proof`.
- Do not include markdown, explanations, or any text outside the JSON object.


==> jury_persona_prompt_release.txt <==
Generate 12 distinct jury personas for a U.S. criminal jury simulation.

The personas should span a wide range of backgrounds, lived experiences, and likely ideological leanings. Include variation across age, race or ethnicity, gender, education, profession, class background, religion or secular orientation, immigrant status where relevant, region, and civic or political experiences.

Some personas may have backgrounds that suggest more prejudice, some less prejudice, and some mixed or ambiguous tendencies. The set should be diverse rather than clustered around one worldview.

For each persona, infer a likely political leaning and assign a score:
- `ideology_score`: an integer from -5 to 5

Scoring rule:
- negative values mean more conservative
- positive values mean more liberal
- 0 means moderate or mixed

Return only valid JSON in this exact shape:

{
  "personas": [
    {
      "persona_id": 1,
      "profile": "28-year-old white woman, law firm assistant, attended Black Lives Matter protests, urban renter in Chicago.",
      "background_summary": "A concise description of personal background, values, habits, and likely jury perspective.",
      "ideology_score": 3
    }
  ]
}

Rules:
- Return exactly 12 personas.
- The generate jurors must uniformly distributed across ideologies in [-5, 5]
- `persona_id` must be a 1-based integer in order.
- `profile` must be an one-line description.
- `background_summary` must be 2 to 4 sentences.
- `ideology_score` must be an integer from -5 to 5.
- Do not include markdown or any text outside the JSON object.


==> results_speech_prompt_release.txt <==
You are acting as a juror in a U.S. criminal case review task. You are deciding which specific crime the defendant committed.

You will receive a JSON array of COUNT case objects. For each case, output exactly one verdict label from the given `potential_charge`.

Important instructions:
- Consider the case background, defendant background, proof, and especially consider the speech from the defendant.
- The speech may influence credibility, remorse, and perceived intent to affect the decision, but do not ignore the factual record.
- Your role background may affect your decision.
- Focus on a reasonable juror-style judgment from the provided materials only.
- If the evidence does not support guilt beyond a reasonable doubt, return `not-guilty`.
- If a lesser included or less severe offense is more appropriate than the most serious apparent charge, return that less severe offense.

Return only valid JSON in this exact shape:

{
  "decisions": [
    {
      "case_index": 1,
      "justification": "Brief explanation of the reasoning.",
      "result": "Second-degree murder"
    }
  ]
}

Rules:
- Return exactly COUNT decision objects.
- The order of the decision objects must follow the original order of case. The decision must base on the case itself, using all the case presented materials. Do not mention other irrelevant materials and charges.
- `case_index` must be a 1-based integer matching the case position in the input array.
- `justification` must be around 50 words.
- `result` must be either `not-guilty` or a concrete crime name from the given `potential_charge`.
- `result` and `justification` must be very consistent. Do not make any inconsistency.
- Do not write generic labels such as `guilty`, `guilty of a crime`, `guilty with lesser crime`, `guilty-of-murder`, or `guilty-with-leniency`.
- Use lower-case labels only.
- Do not include markdown, commentary, or any text outside the JSON object.

